Dynamic generalized linear models for non-Gaussian time series forecasting

The purpose of this paper is to provide a discussion, with illustrating examples, on Bayesian forecasting for dynamic generalized linear models (DGLMs). Adopting approximate Bayesian analysis, based on conjugate forms and on Bayes linear estimation, we describe the theoretical framework and then we provide detailed examples of response distributions, including binomial, Poisson, negative binomial, geometric, normal, log-normal, gamma, exponential, Weibull, Pareto, beta, and inverse Gaussian. We give numerical illustrations for all distributions (except for the normal). Putting together all the above distributions, we give a unified Bayesian approach to non-Gaussian time series analysis, with applications from finance and medicine to biology and the behavioural sciences. Throughout the models we discuss Bayesian forecasting and, for each model, we derive the multi-step forecast mean. Finally, we describe model assessment using the likelihood function, and Bayesian model monitoring.

==> IBM.txt <==
-1.04342   2.22213
  -2.47846  -4.49555
 -12.28345  -6.09290
   8.59758   2.24364
   3.62644   0.76507
   6.62464   4.22737
   0.00000   4.44474
   0.00000   1.69358
   6.30687   2.26417
   3.17506  -3.18416
   3.07717   2.20941
   2.98500   1.64441
   2.27786  -2.09785
   7.79605   4.65877
  16.83325   0.64790
   7.56361   1.70832
  13.89007   5.09022
  -5.02307  -0.94344
   8.23999   6.29748
   3.05971   4.35383
   1.89984   4.23025
  -0.81834  -5.45512
   8.65538   6.55817
  19.76945   1.88610
   4.08252  -0.51130
   2.76152  -1.77974
   0.48482  10.28634
  -0.68635   3.18959
  -1.58753   1.25805
  -0.40080  -4.13430
  -1.01918   1.24324
   6.92648   7.14924
   7.54692   2.36775
   3.51548   1.44057
  10.01620  11.32662
   3.14502   0.28759
  -2.02333   5.55104
   5.17857  -0.58471
   0.15488  -0.23427
  11.70895   1.59324
  -1.18803  -4.37325
  17.26668  10.64839
  10.39275   4.46100
   3.37539   9.34812
  -4.94424  -5.01150
 -20.95365 -22.22315
 -25.22763 -14.35817
  17.70912   2.50145
   1.07421   6.05964
   6.57316   2.12721
   4.81423   7.68684
  -0.41285  -0.95959
   7.31203  -1.66071
 -11.10768 -17.97967
   0.00000   3.60040
   3.96629   0.75117
 -11.93468 -13.93655
 -10.30853  -9.29490
   2.25146  -2.20820
   8.52966  -7.71295
   2.46926   4.77325
  11.79608  10.82802
  -5.03779  -7.16679
  -2.32789 -10.07821
 -23.81684 -14.75492
  17.49948  13.01682
  -9.56522  -7.70646
   6.82473   0.94254
 -26.02874 -35.58467
  10.81008   8.10729
  -1.65258 -10.29412
  -7.82967 -15.69579
  -4.66305  -2.87390
   2.35896   4.94566
  -4.38892 -12.58013
 -18.23256 -22.62233
 -17.73340 -26.56336
  -4.97261  -0.89903
  18.29880  31.98927
  30.09709  31.87519
   2.44487  -3.76499
 -14.19669 -14.92079
 -10.25423  -6.07165
  13.58761   5.06076
   2.06160   0.72338
 -18.31419 -20.38803
  15.69439   3.30188
  23.21905  35.22190
   7.79605  14.72555
  12.88329  12.37563
   2.91995  -9.21043
   5.93532  10.84687
  -9.97319 -12.06095
  -1.62310  -9.26637
  11.70361   9.77436
  -1.20625   2.20256
   2.93355  10.06957
  -2.06212  -3.74008
  -6.82467  -0.09304
   7.24974  -2.73506
  -6.87393  -8.47521
   5.55482   2.05964
  -4.48614 -12.23823
   2.95200   5.27348
   3.57146  -0.54750
  -1.42815  -3.23889
  10.57195   7.96057
   1.63654  -0.41988
  -0.65816  -4.30223
   4.83139  -4.03638
   1.01681  -3.13772
   8.93653   9.13295
  -0.86574   3.18184
   3.41888   6.56473
   3.33381   7.98181
  -0.68534   2.14288
  -1.38555   2.35700
   1.39621   7.23765
   1.24028   3.85763
   1.48295   3.63994
   2.42340   6.34629
  -4.90642   1.66309
   3.38989   2.51120
  -9.69956  -8.02127
   2.43901   4.47343
   4.41891   3.01023
  -4.61068   6.58439
   2.25733   0.87912
   2.38923   0.12492
   0.25667   7.22741
  10.79930   0.40617
  -0.13109  -0.58068
  -4.53845   3.71320
  -1.60684   1.44747
  -4.64524  -0.94445
   1.62866  -8.68114
  -7.33990  -1.04039
   0.33045  -5.43400
   6.76586   9.76710
  -6.76580  -5.69514
  -1.51136 -15.33144
  -2.24706 -10.72957
  -8.00394 -10.66169
   4.62632  -5.17250
   6.88729   1.31827
   4.66736   5.90233
 -10.59051 -28.82689
   6.69388  13.20628
   1.78301  -4.53426
   9.11287  22.07647
   6.31156   7.01415
  -0.61388  -2.78029
   1.22348   1.48196
   6.81725   7.32319
   0.85632  -3.39809
   5.79481   3.70164
  -4.06762  -7.13779
   3.66212   3.20024
  -3.46536 -14.55230
  -1.49918  -0.54750
   6.78829   6.04081
  -0.35362  -6.59155
   6.63213  10.31521
  -9.82525  -7.41095
  -1.48599  15.23605
   8.39826  -1.46975
   0.00000  -5.03464
   3.88168   2.34919
  -2.93876  -3.58655
   5.00465   0.66181
  -0.68132   0.98414
  -1.34500  -0.49120
 -17.64985 -27.38318
  -4.87912   7.37986
   2.49560   3.05874
   0.52661   2.59016
   9.03616   0.94254
   1.76140   3.86436
   0.63299  -4.33460
   1.72012  -0.28340
   0.06998  -4.94004
  -1.48903  -1.50121
   3.31930   0.40219
  -8.53509  -6.74869
   6.43729   0.42908
   3.43145   5.20990
   2.56190   5.33701
  -0.71354  -0.86977
   2.51608  -0.97574
  -3.18519  -7.10987
   0.32348  -4.30223
  -1.62615  -4.60963
 -11.84120   1.37155
  -3.78888  -2.52870
  -3.72762  -6.99076
  -0.85868  -4.46836
   3.85763   6.20072
  10.00625   1.82328
   2.80625   3.08492
   1.82819   0.69855
   0.36135   2.63303
   1.98713   6.24207
   5.73534  -1.38961
   2.00673   5.03794
   7.68221   6.91995
   1.13157   4.93805
   4.13435   5.13868
   0.62107   0.08596
   4.83520   4.38925
   0.88904   1.96261
  -1.48599  -5.57770
   3.23994   1.02176
   1.88316   2.34528
  -1.00907  -1.33386
  -3.23992  -7.85022
   4.43231   5.73062
  -2.93258   1.53023
  -2.21127  -0.25332
  10.26107   1.67785
  -0.95050  -1.25585
   1.38635   3.96437
   0.58330   4.97516
   1.26398  -2.10194
   3.69778   0.86128
   0.69458  -0.31249
  -3.66744   0.00000
   6.26555   0.39024
   0.67770   3.44691
  -1.53878   1.42086
   4.85139   5.97960
  -0.90407  -4.72489
   4.37202   8.43228
   4.31744   1.13948
  -1.56011  -0.33356
   0.52263  -2.02537
   1.42382   5.63614
   4.06140   4.10556
   9.93746   2.98694
   9.44917   3.19152
  -1.87344   0.98414
   2.38728   6.73782
   3.27866  -7.20010
   5.59076   4.52601
  11.80497   3.69200
   4.71889   2.21430
  -1.62615  -3.98849
   1.22250  -2.58308
  -6.48052  -7.57370
  -8.62226 -10.70286
  -0.95252  -0.80523
   0.29855  -1.15262
   0.95641   4.20436
   5.04554   2.32574
  -3.92191  -1.47990
  -1.19208  -1.69936
  -7.46589  -3.96664
   4.05083  -0.89600
   2.95588   5.12633
   4.27625   3.55216
   0.00000  -2.83172
   0.23373  -1.38048
   1.16123   2.09588
   5.36735  -2.89346
   5.59644   2.04691
  -8.24798  -4.06866
   6.67236  -4.81089
   4.73701   7.43094
   0.70948   2.61842
   3.81336   7.52652
   0.00000   0.29955
  -4.91377  -5.46357
   8.11467   0.75415
  -4.96210  -3.05211
   7.76090   6.55911
  -2.88214 -11.45358
   4.84282   3.00538
   5.19945   0.13191
  -4.91062  -4.02180
   4.78278   2.96559
   3.01412  -2.14790
   0.00000  -3.80238
  -4.83188  -0.21122
   9.74080   6.02952
   0.00000   1.18989
   5.84953   2.33747
  11.14519   2.91024
  -1.40786   0.12492
  16.22634   4.26667
   5.31900   1.71521
  -0.88087   0.99206
   3.70838   0.40617
  -1.94581   4.41221
   2.15951   3.85378
 -10.39282  -5.97925
 -10.00856   0.84442
   9.05169   3.19927
   2.85777   5.44124
  -0.94344   0.41016
   1.06036  -0.10205
   1.75157   4.50976
   5.57090   5.94380
  -4.22605   0.64392
  -1.82353  -1.85204
   0.61113   4.70076
  -0.24430  -4.14159
  -1.73496  -2.63645
   6.76586   6.64430
   3.89514   3.85378
  -2.05293  -0.08604
  -6.66955  -1.38555
   0.98018  -0.26234
   6.86675   3.81625
  -3.34430   1.54500
  -4.96630  -3.71309
   0.78392   4.66164
  -1.31055  -4.40459
   5.89196   2.28959
   9.07544   4.50690
  -0.45805   1.74764
  -0.80624  -1.46772
  -1.99374  -1.97742
   2.11057  -0.08103
   6.94608   4.54417
   7.13621   3.48458
  -1.39164  -0.71757
   2.76346  -1.83677
   1.46324  -2.38317
  -5.10723  -2.68472
   4.89997  -0.32553
  -3.07376  -1.64343
   3.28253   2.49560
  -0.41787  -5.95165
  -2.98511   0.12892
   0.86227   4.97040
   3.16828   0.89201
   5.55293   0.20180
   5.32184   4.99229
   4.32032   0.26764
  20.90203   2.97627
   0.59721   4.78373
   6.72567   3.23801
   4.60435   0.06898
  -0.50125   5.55955
  -4.97997  -3.45914
   3.47299   7.98642
   6.12268  -1.96926
  17.07549   7.77108
  -1.77974   4.95708
   2.59016   1.79087
   0.40319   0.35437
   6.50384  -0.49120
   7.51910   3.70356
  -2.12543  -0.13209
  -0.72059   7.90884
   1.55386   5.89196
  -3.99370  -0.78407
  -1.74819   1.12861
  -4.37638  -3.09335
   4.62823   7.21997
   3.96918  -0.06602
  -3.27918  -3.71828
   5.00085   3.41019
  19.08435   6.69575
   6.83220  -0.20621
   1.52137  -6.79898
  13.07651   3.84127
   5.07787   5.02367
  -5.89860  -3.88032
  -6.72301  -4.65257
   3.04419   0.50572
   4.60340  -1.10306
  10.12561   3.46623
  -4.15931  -4.26779
  -1.65461  -3.31949
   2.13994   1.94594
   9.62734   3.62837
   5.97960   3.62837
  11.68404  -0.12708
   1.64834   1.13355
  -6.09609  -5.77880
  -5.02938  -6.39200
  -0.66823  -3.25852
   3.97398   1.59422
   0.84343  -4.23544
   5.26873   4.18710
   2.35114  -2.08356
   5.18996   3.03837
   1.43466   3.13339
  -0.45704   1.48492
   5.64370   2.57457
   0.13591   4.21970
   0.84938   1.18001
   9.23695   4.72461
   6.40822   2.50535
   2.86652   2.21528
  20.44010   5.07121
  -6.71553   0.37928
   5.71079  -0.01800
   2.61257   0.05399
   7.62108   3.80469
  18.59400   1.87531
  -4.79410  -0.35864
  -4.56670   3.42951
  -0.70347  -1.51542
  -3.10986  -4.67143
  -0.60986   1.11872
   6.53007   1.31235
   0.51467   2.72552
  -5.21041  -7.41418
   0.65882   0.91282
   4.90187  -1.39975
   3.02867  -1.76855
  10.92758   2.64959
   3.50872   1.93319
   0.47786  -2.50819
   2.30913   2.57847
  -3.80238  -6.22904
  -0.97373  -0.24330
   8.75437   3.94803
   6.26273   4.52315
   7.00017   6.12456
   6.06246   2.65153
   2.91995   2.52193
   2.69729   0.38326
   2.71481   1.89591
  -2.69705  -2.92743
   2.39021   3.22736
   6.57597   1.94300
   3.49906  -1.98864
   8.80200   2.79264
  -1.18095   3.85955
  -0.17215   0.32148
  -6.60330  -3.86161
  -0.78709   1.61391
  -0.79415  -0.58772
 -15.99575  -6.39733
 -14.36510  -8.99138
 -14.58006  -8.53836
  13.16859   6.16218
   2.55118   1.51644
 -11.41658  -4.94109
  -2.14484   0.44302
  14.31475   9.67274
  -2.15608   1.33998
   8.29983   4.79612
  -5.58087  -2.92743
   5.17952   3.48458
   9.67092   4.73796
   3.07911   1.42283
  -8.98262  -2.04068
  -0.40181  -0.34660
   2.55605   4.75990
   1.61686  -1.10913
   8.88530   3.17118
  -1.52964  -1.05959
   4.38446   2.41461
   6.67517   2.65738
   5.08072   0.98216
   4.34234   1.50561
  -4.12283   0.60616
   5.34555   1.13849
  -0.62696   1.62866
  -3.19552   1.80756
  -4.48196  -1.63631
  -0.91215   2.83153
  -3.85329   0.80475
  -1.49918  -0.52035
  -0.72966   0.39024
   9.09735   3.26221
   1.93221  -0.14811
  -0.32954  -1.46366
   6.54974   3.36669
  -1.14048  -0.77701
  -4.27405  -4.98522
   4.48300   1.33406
   4.39116   2.22702
   2.66906   3.15084
   3.92207   2.69827
  -1.22750  -0.87986
  -5.07882   0.89102
  -0.60281   0.48582
   4.04987  -1.80316
   0.19381  -2.20616
   7.73591   2.03025
  -2.12543  -5.56607
  -3.01294  -1.62717
  -2.82143  -1.35413
  -5.78410  -8.09389
  -0.94041  -0.70246
   4.46578   4.64446
  12.73725   0.31151
  -1.20422  -0.14911
   7.26648   7.52744
   7.61274   0.19581
   4.76848   3.86532
   9.61189   4.13722
  -3.58655  -5.38650
   6.48697   1.73585
   2.03907   4.43422
  -1.36832  -1.17892
   9.26248   3.22639
   7.93101  -2.94906
   3.24866   0.10594
   2.42144   2.59406
  -5.32215  -4.48405
  -2.24501  -3.17177
   5.45166   0.93561
  10.08584   7.87465
   5.42893   1.11081
  -0.91417   0.90787
  -4.33251  -1.86529
  -0.91921   1.13948
   0.00000   3.78159
  -8.51658   0.71841
   8.35412   4.68454
  -5.78198  -4.25109
  -6.13649  -0.82136
  -0.70246  -4.85287
   6.79390   3.38602
   4.36245   2.12526
  -2.53178  -0.22225
   5.71173  -5.71843
  -4.00202  -6.20669
   6.41572   3.92880
   0.07197  -2.53383
   4.32223   4.32893
  -0.69541  -3.59070
   2.07923  -1.88261
  -8.36534  -7.95520
   1.83211   5.13488
  -0.51533   0.14489
 -12.74357  -9.48383
  -6.51681  -6.29079
 -10.61608  -5.13249
   1.37056   7.07287
   5.40146   4.35000
   9.14573   3.24672
   1.17606  -1.14655
   4.40839   4.63586
   3.35992   5.52171
   2.40973   3.96821
   3.70935   0.90291
   6.05399   3.61390
   0.06998   3.56470
  -8.59065  -4.24483
  -3.10573   0.06998
  -8.47195  -4.21979
   4.71126   3.54637
  -0.08203  -0.69944
  -1.07577  -4.26883
   2.07532  -0.25533
   9.66457   8.26670
   8.94842   1.79578
   0.50174   2.49853
   3.66308   0.58926
   0.97622   0.43704
   3.33767   1.71324
  -1.45656  -2.20616
   2.20746   0.23273
   2.24560   3.38699
  -0.49120  -0.48718
  -5.30422   0.92768
   1.76140   4.46100
   2.77416   1.17606
   8.00396  -1.72581
  -0.59879  -3.82108
   0.00000  -0.14310
  -5.59991  -4.16557
  -3.27918  -1.90605
   0.71246  -0.65917
  -0.79213   3.72765
  -4.01555  -3.73696
 -15.41540   3.93169
   8.27222  -0.12908
  -5.17355 -12.08803
  -7.13564   1.64342
  -0.60986  -1.01008
  -2.51640  -0.36266
  -0.89701  -2.35553
  -3.67262  -3.98329
  -6.10991  -3.41257
   0.11793  -1.47787
  -5.37067  -8.09823
  -4.11345  -9.46184
 -18.85972 -12.70723
  17.35078  15.10459
  -5.64222  -5.46463
  -5.36012  -2.03558
  11.38107  11.58345
  14.21244   5.81651
  -4.20519   2.14581
   1.56076   4.61772
   3.10819   4.31553
  -2.83069   4.33660
  -9.39920  -7.00470
  -1.19005  -2.12951
   1.06827  -3.52645
  11.99939   5.98149
   7.21253   2.44096
  -0.94344  -1.15768
  13.92314  11.18186
  -0.14511  -1.14655
   2.46341   3.02285
  -3.34741  -1.10609
   1.95379  -1.44641
   7.54970   4.01145
  -1.68512  -0.80927
   1.36859  -0.51332
   2.79264   2.23875
  -3.48089  -2.24808
   0.55048  -0.78003
   2.95394   5.11683
  -1.39772  -5.18513
   1.17408  -2.18980
   0.18084  -1.41294
  -6.63535   0.02000
  -4.24379  -2.38522
   7.26555   4.43613
   1.55091  -1.63530
   1.02077  -2.12645
  -2.78646  -0.24831
  -1.44742  -4.43804
   3.53285   2.66127
   3.53478   0.28459
  -2.96863  -6.34831
  -4.37638  -2.50717
  -6.47412   2.46243
  12.17839   8.19670
  -1.84797   0.42211
  -0.38775  -1.77465
   8.83039   5.25071
   4.77897   2.55898
  -5.23043  -0.72865
  -4.71231  -9.60374
   3.03061   1.65031
  10.22045   1.47802
   3.37635   3.89803
  -1.73496  -3.72139
   5.03794   5.36829
  -0.39679   0.16686
  -2.19082  -2.66931
  -3.51506   3.79314
  -5.06619   0.87119
   1.57848   5.17192
  -3.26678   0.00000
  -8.26645  -7.10772
   5.81557   4.17368
  -1.35007   1.66309
   6.39321   5.60211
  -6.41653  -0.43896
 -13.01656 -10.73514
  -1.58246   4.03163
   2.44780   4.55182
   5.91647   2.66127
  10.49364   6.30124
   1.68669   0.58230
  -2.12134   2.48585
   3.82491   1.58930
   3.48071   9.74715
  -0.36768  -3.44569
  -5.29473  -4.68191
   1.13553   1.31926
  -2.96142   3.53961
  -6.20031  -2.37396
   1.66604  -0.16614
  -1.50020  -1.04646
  -3.07067  -0.22124
  -0.24931  -6.41119
  -1.83065  -5.53330
  -4.97156   4.79803
   7.22741   3.59365
   4.26571  -3.05417
  11.21494  -1.76956
  -1.40888  -6.24607
  -3.49435  -1.02221
   7.26090   3.92303
  -2.98614  -3.99474
  -1.43322  -2.04987
   7.92455  -2.32584
   8.37803  10.97329
   3.99704   0.75812
   8.48833  10.46843
   8.95756   3.54830
  10.68075   1.50462
   2.69048   3.25930
   0.99107   1.88218
   2.74011   3.25543
  13.96576   7.22462
  -4.18955  -1.24269
   7.77940   3.46140
   0.10395  -3.35671
   0.06198   1.12564
   5.98902   1.01087
  -0.09905  -1.52862
  -6.87822   1.72798
   3.86436  -0.88692
  -6.67276  -0.92628
  -2.59642  -3.96352
   3.34444   1.34097
  -0.21924   0.54551
  -4.54159  -6.11948
  -1.87344   1.73192
   4.61963  -1.65868
  11.98343  10.10482
   0.40319  -0.34861
   1.18001  -0.00600
  -2.33403  -1.52253
   1.12267   2.21235
  10.22045   7.14738
  -0.93940   0.86425
  -5.36540  -0.29343
  -0.39478  -0.46006
   2.51705   5.26399
  -3.86369   1.20570
   5.97960  -0.48618
  -2.81732  -1.20625
  -2.19594  -3.53371
   4.73033   4.16313
   8.11191   6.30311
  10.67895   4.40743
  -2.60565   0.23672
   0.31351   6.90502
   0.41315   5.14438
   3.08686  -1.42511
  -1.79196   4.90092
  -3.93231   1.40114
 -10.04393  -6.04721
   5.39862   6.87702
  -3.11089  -8.93122
  -8.43168   5.32848
   3.65344   2.12526
  -5.76821  -2.86979
   7.03839  12.37828
   8.80475   3.62548
   7.33991   2.60478
   6.44854  -1.15161
   0.60715   0.60119
   1.55091   4.67977
  -0.92729   4.70935
   5.13013   3.43628
 -11.05741  -2.44669
 -20.75163 -24.54275
  -9.09537  -8.92138
   4.19957   7.03280
  -2.74329   3.96341
   5.39104   4.09692
  -8.77826  -3.39084
   5.20515   0.93759
   0.19780   0.31750
  12.41803   4.23504
  -1.28421  -0.54247
 -11.04512  -3.93647
   3.41599   3.89611
   6.09446   2.56288
  -2.49794  -1.90707
   2.80820   1.45831
   6.93301   6.86955
  -6.34085  -2.93670
 -10.74182   2.05964
   4.37010   4.88759
  -2.81526   3.45367
   2.03123  -0.79515
   2.75471   8.46812
   2.85875   1.54008
  -6.96073  -0.65615
  -8.59719  -2.55024
  -1.42105   1.64047
  -3.65084   2.11938
   4.67023  -7.13027
   6.34442   0.85037
   2.14288   2.39704
   2.67296  -2.72582
  10.61782   8.80017
  -2.10500  -0.89298
  -5.24097  -0.52337
  -7.84698  -9.90582
   4.32223  -5.25362
  -0.94445  -0.67225
   8.59667   5.82029
  -0.55152   2.45267
  11.48276   4.06812
   2.50145   6.51134
 -12.27667   2.19572
 -10.03730   0.03499
   4.12283   3.78544
  -8.86236  -4.90747
   4.15929   4.38829
  -3.17590   1.94594
   6.73595  -1.93255
  -5.32637   1.17902
  -4.73118  -4.49241
  -3.85745  10.57914
   1.11773  -2.01007
  -2.15097   0.95146
  -3.96248  -2.20718
   8.32652   2.75082
   1.32419   0.09595
   7.55805  -1.75125
  -3.24509   3.86148
  -7.57801  -2.42927
  -7.02293   0.90688
 -18.85368   0.21078
   3.79218   2.98112
 -30.36760   1.00592
   2.20843   0.70253
   6.42041   1.04255
  -6.65352   1.85273
  -4.52380  -2.57487
   9.16124   2.24657
  -6.61184   0.07597
 -10.39504  -0.53443
   3.31543   3.38506
  -8.55252  -1.00402
   9.09735   1.92044
  16.26544  -1.29941
   4.75704   1.00394
   0.00000   3.19830
  -6.15882  -3.05108
   3.25640  -4.68296
   5.12918   1.14640
   9.53102   1.23435
  -6.98432  -2.71759
   5.18237   3.09850
  10.53595   3.69489
   1.62866  -2.72684
   6.76773   2.06160
  -4.81194  -4.03013
   3.81336   1.22250
  -1.88872   2.39899
   4.57283   3.54347
   8.74246   2.69632
  14.16818   2.75763
  -1.46366   3.56663
   3.17506   2.10567
  12.58482   3.12855
  -4.94214  -0.03201
  -8.97606   3.93169
   2.86846  -0.49924
  -0.38675   4.02298
  -5.58616   1.72897
  17.17745   3.20993
  12.44187   0.69061
  -9.73483   0.78888
  -3.19655   1.33406
  -0.60483   2.25928
  -7.53703   0.22575
   8.23723  -4.68296
   6.50478   1.86353
   8.48190   5.27822
   3.55023   2.57652
  21.36426   7.08125
  -5.06724  -2.17447
   3.48651   5.95134
  -8.49372   0.59125
  -4.62743  -4.35444
  15.64908   5.67678
   7.73036   5.69284
   4.24367   4.25325
  15.84984   7.52466
  -4.02805  -5.91875
   4.46100   5.17857
  -7.33775  -3.50885
  10.76968   4.36245
  -4.55414   1.56076
  -5.77880   1.00988
   5.79104   6.80791
  -0.54046   4.87425
  10.93207   0.90489
   1.57946  -1.90197
  -2.31356   3.86821
  14.32862  -1.16880
 -16.05679 -15.73207
  13.18612   6.03046
  14.46543   7.71925
  10.74453   5.74478
  11.02704   5.48480
  -0.61187   4.01914
  -7.52301  -3.28125
   4.32319   3.80566
  16.56670   3.72380
  10.45402  -2.52870
  10.81546   5.30098
  -2.79469  -3.25748
  -0.80322  -0.62696
  -2.90169  -2.89655
 -20.82796   6.06623
   4.89806   1.88806
   4.56328   5.62291
